Entanglement detection

How can one prove that a given state is entangled? In this paper we review different methods that have been proposed for entanglement detection. We first explain the basic elements of entanglement theory for two or more particles and then entanglement verification procedures such as Bell inequalities, entanglement witnesses, the determination of nonlinear properties of a quantum state via measurements on several copies, and spin squeezing inequalities. An emphasis is given on the theory and application of entanglement witnesses. We also discuss several experiments, where some of the presented methods have been implemented.

==> edilett.txt <==
Dear Prof. Eichler,

hereby we submit an article entitled "Entanglement detection"
for publication to Physics Reports. In this article we review 
the theory of entanglement and its detection via entanglement 
witnesses, Bell inequalities, spin squeezing inequalities or 
other methods. We also explain several experiments, where some 
of these methods have been implemented. 

The manuscript is attached as a pdf-file. Please note us, if 
there are any technical problems with the file.

The researchers in the following list are, in our opinion, 
suitable referees. K. Resch and D. Leibfried are experimentalists 
(working on entangled photons and ion traps, respectively), and 
the others are theorists.

* Steven van Enk, (U Oregon, Oregon, USA) 
email: svanenk@uoregon.edu

* Pawel Horodecki (U Gdansk, Poland)
email: pawel@mif.pg.gda.pl

* Dietrich Leibfried (NIST, Boulder, USA)
email:dietrich.leibfried@nist.gov

* Martin B. Plenio (Imperial College, London, UK)
email: m.plenio@imperial.ac.uk

* Kevin Resch (U Waterloo, Canada)
email: kresch@iqc.ca

* Anna Sanpera (U Barcelona, Spain)
email: sanpera@ifae.es

* Barbara Terhal (IBM Watson Research, Yorktown Heights, N.Y., USA)
email: terhal@watson.ibm.com

We hope that the paper is suitable for publication in Physics 
Reports.

Sincerely yours, 

Otfried Guehne
Geza Toth

